On the Mutual Information between Source and Filter Contributions for Voice Pathology Detection

This paper addresses the problem of automatic detection of voice pathologies directly from the speech signal. For this, we investigate the use of the glottal source estimation as a means to detect voice disorders. Three sets of features are proposed, depending on whether they are related to the speech or the glottal signal, or to prosody. The relevancy of these features is assessed through mutual information-based measures. This allows an intuitive interpretation in terms of discrimation power and redundancy between the features, independently of any subsequent classifier. It is discussed which characteristics are interestingly informative or complementary for detecting voice pathologies.

==> readme.txt <==
General instructions for all authors on creating PDFs.

Authors who use Adobe software to create their PDFs should use the joboptions files available at:

http://www.causalproductions.com/authors/causal_job_options_20080427v3.zip 

so that the created PDF files are suitable for publication.

Note that authors using non-Adobe software to create the PDFs must work out their own settings (in particular to ensure
all fonts are embedded) to obtain suitable PDFs.

All Authors must proofread their PDF file prior to submission to ensure it is correct.  Author's should not rely on 
proof-reading the WORD file -- please proofread the PDF file before it is submitted.
